Variational Inference as an alternative to MCMC for parameter estimation and model selection

Most applications of Bayesian Inference for parameter estimation and model selection in astrophysics involve the use of Monte Carlo techniques such as Markov Chain Monte Carlo (MCMC) and nested sampling. However, these techniques are time consuming and their convergence to the posterior could be difficult to determine. In this work, we advocate Variational inference as an alternative to solve the above problems, and demonstrate its usefulness for parameter estimation and model selection in Astrophysics. Variational inference converts the inference problem into an optimization problem by approximating the posterior from a known family of distributions and using Kullback-Leibler divergence to characterize the difference. It takes advantage of fast optimization techniques, which make it ideal to deal with large datasets and makes it trivial to parallelize on a multicore platform. We also derive a new approximate evidence estimation based on variational posterior, and importance sampling technique called posterior weighted importance sampling for the calculation of evidence (PWISE), which is useful to perform Bayesian model selection. As a proof of principle, we apply variational inference to five different problems in astrophysics, where Monte Carlo techniques were previously used. These include assessment of significance of annual modulation in the COSINE-100 dark matter experiment, measuring exoplanet orbital parameters from radial velocity data, tests of periodicities in measurements of Newton's constant $G$, assessing the significance of a turnover in the spectral lag data of GRB 160625B and estimating the mass of a galaxy cluster using weak gravitational lensing. We find that variational inference is much faster than MCMC and nested sampling techniques for most of these problems while providing competitive results. All our analysis codes have been made publicly available.

==> Review.txt <==
Quick overview
==============

This paper is a tutorial on variational inference (VI) aimed at
astronomers. Bayesian inference requires data analysts to explore
multivariate posterior distributions that can be complicated even in
low dimensions, and that, increasingly, are high-dimensional (esp. for
models with large numbers of latent parameters, such as hierarchical
Bayesian models).  The exploration includes computing and displaying
various summaries of the full, joint posterior PDF for the parameters,
e.g., moments (means, standard deviations), modes (of joints and
marginals), credible regions of various subsets of parameters, and
distributions for derived quantities.  The most popular computational
technique for Bayesian inference is posterior sampling via Markov
chain Monte Carlo (MCMC) algorithms.  VI (also known as variational
Bayes) replaces the posterior with an approximation, found by
optimizing over a constrained family of distributions.  It gets its
name from variational methods in physics that work similarly, e.g.,
variational methods in quantum mechanics and statistical mechanics. 
There is a large literature on VI in the machine learning and
statistics literature, covering many choices for variational families,
and techniques for numerically solving the associated optimization
problem.

This manuscript is a tutorial on VI for astronomers, especially as an
alternative to MCMC.  It presents the fundamentals of VI briefly and
exceptionally clearly in Sxn 2.  The more brief Sxn 3 provides an
overview of a particular approach to VI, Automatic Differentiation VI
(ADVI).  This section is sketchier than Sxn 2, but is probably
adequate for the purpose.  The appeal of ADVI is that it aims to be an
automatic "black box" procedure, in contrast to more labor-intensive
approaches that require users to specify a variational family and
devise an optimizer adequate to handle it.  ADVI was originally
implemented in the Stan probabilistic programming framework, which has
gained some traction in astronomy.  More recently, it has been added
to the Python PyMC3 package.  PyMC3 is not yet widely used in
astronomy, but Python of course is, so this new ADVI implementation
has the potential to broadly appeal to astronomers.  The rest of the
paper briefly describes application of ADVI to four astronomy Bayesian
data analysis problems in astronomy that previously relied on MCMC:
exoplanet orbit inference, possible periodic variation in Newton's
gravitational constant, a possible signature of Lorentz invariance in
the spectral lag of a GRB, and estimating a galaxy cluster mass via
weak lensing.


Summary of recommendation
=========================

I very much agree with the premise of the paper, that astronomers should
know about VI in general, and ADVI in particular.  As noted, Sxn 2 does
provide a notably clear introduction to the basics.  But beyond that,
the paper has serious shortcomings that would require a very significant
revision to address.  The manuscript currently leaves the impression
that the authors, while enthusiastic about their subject, have limited
familiarity with the VI literature (outside and inside astronomy), or
with Bayesian computation more generally.  I am skeptical that they 
have the expertise to *easily* undertake the necessary revisions.  If
they are dedicated to the project, I'm sure they could do it, but it
would not be easy.

If the tutorial style of the paper is not suitable for A&C, then
the authors need to find another venue; the editor will have to
judge this.  If A&C would welcome a basic tutorial on this topic,
the current paper is far from adequate, and I would recommend
rejection, but with an invitation to resubmit if a very substantial
revision is done (essentially making it a new submission).

Below I first discuss the suitability of the paper for A&C, and then
describe the main shortcomings of the paper.


Suitability for A&C
===================

A basic issue is whether an elementary tutorial article is appropriate for
A&C.  This is not a research article; no new methodology is described,
and the applications are treated much too superficially to be considered
as new research at the level of a refereed publication like A&C.  I
don't recall seeing such basic tutorials in A&C; to double-check, I looked
through the last couple years' worth of issues and saw nothing comparable.
If tutorials are not appropriate for A&C, the authors need to find a
more suitable venue.  ApJ Supp has occasionally published tutorials, but
the statistical tutorials I've seen have been by invitation, for
a special issue.  My own strong opinion is that tutorials need to be
written by teams with significant long-term expertise in the area; 
tutorials by enthusiastic newcomers (including some published in ApJ
Supp) too often go astray.  The paper gives the impression that this
team consists of newcomers to VI.

The paper is really about ADVI specifically, rather than VI in
general.  There is no significant coverage of standard VI approaches
(e.g., mean field approximation, variational message passing, etc.). 
So, potentially, this could be modified to be a paper on ADVI.  Papers
introducing specific algorithms often appear in A&C.  However, these
are typically papers on new algorithms, written by the inventors.  So
it's not clear to me this path could address the suitability issue
(if tutorials are not suitable).


Main weaknesses
===============

For the rest of this review, I'll presume a tutorial article *is* suitable
for A&C, and focus on the weaknesses of the paper, viewed as a tutorial.


Unfamiliarity with relevant literature
--------------------------------------

The paper is written as if VI were new to astronomy, which isn't the
case (although it isn't yet widely used).  Strangely, the paper has a
"Note added" at the end, pointing to the astronomical VI work of
Regier et al. (2018) as a publication submitted "after this work was
completed" (that paper implements a Bayesian pipeline for analyzing
the SDSS image catalog).  A version of the authors' manuscript
appeared on arXiv over a year ago; this "note added" was already
present in that version.  This manuscript was submitted to A&C a year
later; in the intervening time, why has this material not been
integrated into the main text?  

The "note added" gives the impression that the new Regier paper is the
only use of VI in astronomy, which is far from the case.  While I
haven't been following VI in astronomy with care, I was already aware
of other applications before reading this paper, and a few obvious ADS
searches turned up several others.  The Regier team published earlier
work in at least two earlier papers, dating back to 2015; this work
has been reported at major meetings and is well known in the
astrostatistics and image analysis community.  Prior work on
variational Bayes for image reconstruction, Galaxy Zoo supernova
classification, and astronomical time series classification dates back
at least to 2010.  Just in the last year, several papers have been
posted on arXiv with other astonomical applications of VI (some of
these are already accepted for publication; all the ones I found
predate the submission of this paper).

The Regier work is notable and was certainly worth more discussion
here.  It is very likely the most ambitious VI calculation yet
undertaken in any field.  That team did a complete reanalysis of the
SDSS images.  This required a carefully tailored VI algorithm, and an
implementation specifically tailored to a huge Xeon Phi parallel
computing supercomputer.  It was a petascale computation.  The authors
summarize it: "The authors ﬁnd that Variational Inference is much
faster than MCMC, but MCMC better quantifies uncertainty."  While not
entirely inaccurate, this hardly does justice to the paper.  The
authors apply VI and MCMC to a small subset of the SDSS (in Stripe 82)
to enable comparison.  The VI algorithm is actually quite poor in
terms of uncertainty quantification. To make the algorithm fast enough
to apply to the whole catalog, the authors had to *completely abandon*
handling direction uncertainty; the VI posterior is a delta-function
in direction.  Uncertainties in several other quantities are poorly
calibrated compared to MCMC.  This is not very surprising given what
is known about VI.  It is surely relevant to this tutorial to both
point out the scale of this work (as a plus for VI---there's no way
MCMC could apply on that scale), and the significant limitations of
VI.

(Incidentally, as noted on arXiv, the Regier paper will soon be
published in *Annals of Appl. Stat.*; the accepted version is already
online at the AOAS web site.)

The authors also appear to be unfamiliar with relevant statistics
literature on VI.  They do not provide sufficient historical and
motivating background for VI:  it was introduced specifically for
problems so large (in terms of dimension of the parameter space) that
MCMC is simply not possible.  The types of problems VI was invented
for include latent variable problems (where the number of parameters
may be comparable to or even larger than the number of data, as is the
case with the SDSS application), or large, complex models that may
have thousands of parameters (e.g., large graphical models or neural
networks).  I don't know of any statistics or machine learning
literature suggesting use of VI for the small problems (in comparison)
treated in this paper, which can be readily handled with other methods
that make less drastic approximations.

Finally, the authors haven't kept up with the ADVI literature.
The team behind the Stan implementation of ADVI (including one of the
original ADVI paper authors) have written an important follow-up paper:

  "Yes, but Did It Work?: Evaluating Variational Inference" (2018)
  http://proceedings.mlr.press/v80/yao18a.html

This paper was on arXiv in Feb 2018, before the original version of
this A&C submission was posted; it was published last year.  It aims
to address the "many situations where the VI approximation is flawed."
As author Andrew Gelman put it on his blog post announcing the
article,

  We were motivated to write this paper by the success/failure of
  ADVI.... The success was that ADVI solved some pretty big problems
  very fast; the failure was that in lots of examples, ADVI gave
  really bad answers.

The paper goes on to present two new diagnostics to help ascertain the
accuracy of ADVI.  Both the recognition that ADVI frequently fails,
and that new diagnostics are available, is surely highly relevant
information for this tutorial.


"Convergence" and MCMC vs. VI
-----------------------------

In Sxn 1 the authors claim that "Variational Inference convergences [sic]
much faster" than MCMC, a claim that is repeated more specifically 
several times throughout the paper.  Such a statement indicates a lack
of understanding of what "convergence" means for the two approaches.

MCMC algorithms produce random samples of the posterior using a
dependent sampling procedure.  The notion of convergence for MCMC
is subtle, involving at least two different senses of convergence
(e.g., convergence in distribution of the marginal distribution
toward the true distribution at each iteration, and convergence
of scalar posterior summaries computed using the samples).
For all senses of convergence, MCMC methods eventually converge 
to the actual result one hopes to obtain, using the *exact posterior*.
(Incidentally, the reference cited for MCMC convergence, Hogg and 
Foreman-Mackey 2017, needs to be replaced; this paper doesn't even
correctly describe detailed balance, and its coverage of MCMC
convergence is terrible; those authors are astronomers whose lack
of any formal statistical training is evident in this paper.)

For VI, "convergence" refers to whether and how quickly an optimization
algorithm finds a local optimum of the VI objective function. The
optimum is an analytically accessible *approximation* to the posterior;
VI produces this analytical function, not a set of posterior samples.

The two approaches are iterative, but "converge" in completely
different senses, produce completely different types of output,
and one converges to an exact solution while the other converges
to an approximation, with no measure of adequacy of the approximation
available in general (the new ADVI paper tries to remedy this).
To say "VI converges more quickly than MCMC" is simply meaningless on
a technical level; it's an apples-to-oranges comparison.

Once one sets (completely different!) convergence criteria for each
approach, it will typically be the case that "VI is faster than MCMC,"
i.e., a VI algorithm will reach its convergence criteria soon
than an MCMC algorithm reaches its (different!) convergence criteria.
This is the statement the authors make in the abstract (and a few
other places).  *This* statement is correct (given the caveats just
noted).

A cosmetic fix is to change "converges more quickly" to "is faster."
But my point is that it is troubling that authors of a tutorial would
make this kind of basic mistake in the first place.

A good VI tutorial requires, not only enthusiasm for VI's speed, but
also a critical look at VI's accuracy.  The latter is lacking in this
paper.  Several VI tutorials are well-known in the statistics and ML
literature; I've read a few of them and one point they all highlight
is that the statistical properties of VI are poorly understood.  (The
well-known review the authors cite, Blei+ 2017, emphasizes this in
multiple places.)  This paper needs to give attention to this.


VI for model comparison
-----------------------

Bayesian model comparison uses the marginal likelihood (ML), p(D|M) here
(the ML is sometimes called the "evidence" or "Bayesian evidence").
The ML also appears in the Kullback-Leibler divergence (KLD) that appears
in VI.  Because computing the ML is intractable, VI replaces it with
an approximation, the evidence lower bound (ELBO; note that this is
an additional approximation, besides adopting some simple approximate
form for the posterior).  The authors use the ELBO in place of the ML
for model comparison.  As justification, they cite three papers that
do this (see the last sent. in Sxn 4; note that the last paper cited
there incorrectly attributes the paper to the editors of the proceedings
for the paper; the authors are Beal & Ghahramani).  These are the same
three papers---all over a decade old---cited in the Blei+ (2017) review
article the authors cite.  However, Blei+ cite those papers as examples
of early practice; just after citing them, Blei+ note:

  Though this sometimes works in practice, selecting based on a bound
  is not justified in theory. Other research has used variational
  approximations in the log predictive density to use VI in
  cross-validation-based model selection (Nott et al. 2012).

That is, more recent research does not advocate the ELBO substitution,
instead giving up on Bayesian model comparison, and moving to 
out-of-sample predictive criteria like cross-validation.  The authors
need to more accurately convey current practice.


Examples
--------

The examples are atypical of what has been used to demonstrate VI in
published reviews and tutorials.  Such problems typically have hundreds,
thousands, or even millions of parameters.  They are typically
in engineering settings, where interest is in fairly global summaries
of the inference, and detailed uncertainty quantification isn't of
primary interest.  In the literature, the smallest of these problems
may be doable with MCMC (e.g., mixture models with hundreds of
data points), and such problems may be used to assess the accuracy
of VI.  But the main applications of interest are so large that
MCMC is not even in consideration.

In contrast, the astro examples here are all small problems (by VI
standards), and readily addressed with MCMC.  What is the point of
VI here?  Are these problems just intended as examples to show
how the approach works?  As presented, the authors appear to be
offering VI as a genuine alternative to MCMC for these problems.
That seems to me to be an unjustified and potentially dangerous
suggestion.

The exoplanet example has only a handful of parameters.  The dataset
they chose happens to have a very well sampled RV curve, but this is
not typical.  Exoplanet posteriors are *always* highly multimodal,
in complicated ways (there are modes in at least two parameters, 
with complex dependence).  VI finds a single local mode.  When the
RV curve is not very well sampled, it can be hard to identify a
dominant mode; indeed there often is more than one important mode.
The paper makes no mention of this complexity.

Initialization is a significant challenge for VI (it is highlighted by
Blei+, and in other reviews), and is especially important to treat
carefully in multimodal problems.  The word "initialization" does not
even appear in this paper.

The authors claim that the time difference between VI and MCMC for
this example "increases exponentially" as data or model components are
added.  Such a surprising (and likely false) claim cannot be simply
stated; it must be demonstrated.  The MCMC computation converged in
1.5 min, hardly an onerous time.  MCMC scaling with model dimension is
complex and problem-dependent, but in the well-known studies I'm aware
of, the scaling is not exponential; so how can the difference in time
scale exoponentially?  As data are added, posteriors tend to become
*simpler* and easier to explore; computational cost may increase
somewhat simply due to the growing cost of a likelihood calculation
(also present for VI), but the needed number of MCMC iterations can
actually *decrease* as data are added.  The claim seems highly
unlikely to be true.

No meaningful test of the accuracy of the exoplanet VI calcultion is
provided.  Readers are directed to visually compare the VI posterior
to the one plotted in Sharma (2017), not reproduced here.  The two
plots use very different plotting styles and color scales; I don't
see how any meaningful visual comparison is possible.  More to the
point, the authors should be doing a *quantitative* comparison.

For the example treated here, the posterior is very simple; it looks
nearly Gaussian.  For many exoplanet datasets, the posterior is much
more complicated; modes can be on the boundary for some parameters
(esp. eccentricity), and contours can be very asymmetrical.  Would
VI perform acceptably in such cases?  When exactly do the authors
recommend using VI, and what criteria should be applied to judge
when it should be considered?  This is a very basic question; it is
surprising it is not addressed.

This pattern repeats for other examples.  E.g., in the cursory
discussion of varying G, the authors provide a table of ELBO
values and use them for model comparison.  But they don't 
provide ML values and say nothing about the accuracy of the
VI approximation.  Similarly, for the GRB example, the only
quantitative result is an ELBO table, with no comparison to
accurate ML values (and, incidentally, no speed comparison).

For the galaxy cluster example, VI is extolled over MCMC in part
because it adds a random noise term to account for "intrinsic error."
But that is a modeling choice; such a model could be used in
an MCMC calculation.  Again, no quantitative assessment of
the accuracy of VI is provided.


Closing
=======

Overall, the paper gives the strong impression of enthusiasm for VI
that has kind of run amok.  Assuming a tutorial paper on this topic
would be acceptable for A&C, this paper would need very extensive
revision to be suitable for publication.

I made a number of marginal comments throughout the paper regarding
details of the presentation.  I am not taking the time to copy those
comments here, as the paper needs much more fundamental revisions.

